A Revenue Function for Comparison-Based Hierarchical Clustering

Comparison-based learning addresses the problem of learning when, instead of explicit features or pairwise similarities, one only has access to comparisons of the form: \emph{Object $A$ is more similar to $B$ than to $C$.} Recently, it has been shown that, in Hierarchical Clustering, single and complete linkage can be directly implemented using only such comparisons while several algorithms have been proposed to emulate the behaviour of average linkage. Hence, finding hierarchies (or dendrograms) using only comparisons is a well understood problem. However, evaluating their meaningfulness when no ground-truth nor explicit similarities are available remains an open question. In this paper, we bridge this gap by proposing a new revenue function that allows one to measure the goodness of dendrograms using only comparisons. We show that this function is closely related to Dasgupta's cost for hierarchical clustering that uses pairwise similarities. On the theoretical side, we use the proposed revenue function to resolve the open problem of whether one can approximately recover a latent hierarchy using few triplet comparisons. On the practical side, we present principled algorithms for comparison-based hierarchical clustering based on the maximisation of the revenue and we empirically compare them with existing methods.

==> rebuttal.txt <==
We thank the reviewers for their valuable feedback. We answer their questions below, starting with the concerns of R7 who pointed out the literature in computational biology.

R7 (computational biology literature):
We thank the reviewer for mentioning this line of work. We first note some key differences between their setting and ours.
- Quadruplet (this paper) vs Quartet: A quartet xy|ab refers to a constraint that the hierarchical tree should merge x,y and a,b before combining the two pairs. In  contrast, a quadruplet (x,y,a,b) indicates that the similarity between x,y is greater than the one between a,b. It means that least common ancestor (LCA) of a,b should be same as LCA of x,y,a,b which, in turn, should be strictly above LCA of x,y.
- Triplet (this paper) vs Rooted triplet: These definitions are closer but some differences remain. Hence, a rooted triplet xy|z implies that the similarity between x,y is greater than the one between both x,z and y,z. In contrast, a triplet (x,y,z) only implies that the similarity between x,y is greater than the one between x,z and gives no information on the similarity between y,z.

To highlight the novelties of our paper, we compare our results to works cited by R7:
- Triplet/quadruplet revenue of trees: The key contribution of our work is a Dasgupta-type revenue function that works with comparisons. Such a revenue has not been proposed in the cited works on rooted triplets/quartets as the goodness of trees is evaluated by counting the number of errors. Also, for triplets, Proposition 2 shows that maximising the proposed revenue is equivalent to finding the latent hierarchy. While we considered the latent tree as a theoretical model, it appears that the proposed triplet revenue could also be useful as a surrogate for the rooted triplet consistency objective.
- Theorem 1 (reducing our revenue to Dasgupta's cost): The reviewer raised some concerns that this result is similar to the recent works of Charikar et al., 2018; Chami et al., 2020. However, we disagree since these papers focus on costs where pairwise similarities are available. They use a decomposition defined using rooted triplets where the pairwise similarities appear. In contrast, we start with a comparison-based objective that does not involve pairwise similarities and show that it can be connected to Dasgupta's cost using comparison-based similarities (AddS3 and AddS4). Hence, the two purposes are different. As a side note, in the context of the phylogeny tree literature, Theorem 1 could be relevant since it provides a mechanism to reduce triplet/quadruplet revenues to ones based on pairwise similarities, which is not evident (at least not explicit) in the quartet/rooted triplet consistency literature.
- Theorem 3 (n^2 log n triplets suffice): The results of Snir and Yuster, 2011 are different from ours. They assume n^2 log n quartets are available, and give a PTAS for reconstructing a tree that satisfies nearly all available quartets but not necessarily all possible quartets. In contrast, Theorem 3 shows that using only n^2 log n triplets, one can estimate the triplet revenue accounting for all possible triplets. Hence, maximising the revenue estimated from only n^2 log n triplet gives a good approximation of the latent tree.

To sum up, we believe that the two settings are different and that our comparison-based variant of Dasgupta's revenue and the associated theoretical results are novel. We will add the above discussions to the revised paper and cite the works mentioned by R7.

R1,5,6 (applications):
Comparison based clustering is preferred for finding ground truths in data obtained through crowdsourcing (Ellis et al. 2002; Ukkonen, 2017). Furthermore, R7 mentioned the literature on rooted triplets to build phylogeny trees.

R1,7 (Wang and Wang, 2018):
They propose a cost function that can be decomposed in several terms using rooted triplets but still depends on explicit similarities. In contrast, our revenue function is only based on comparisons and is connected to Dasgupta's cost using specific comparison-based similarities (AddS3 and AddS4).

R1 (importance of lowest levels):
At the bottom of the dendrogram, we mainly merge very similar examples. Getting the hierarchy wrong for a few of them does not have much impact on the purity of the high level clusters. All triplets are necessary for exact reconstruction (Emamjomeh-Zadeh and Kempe, 2018).

R5 (optimizing the revenue function):
Theorem 1 shows that our revenue is equivalent to Dasgupta's cost using the AddS3 and AddS4 similarities. In practice, it means that we simply need to compute the similarities (computational cost of the order of the number of comparisons) and apply standard hierarchical clustering.

R6 (non-binary trees):
Our revenue is compatible with non-binary trees. However, we connect our revenue to Dasgupta's cost in Theorem 1 (proof is valid for non-binary trees) and it is known that the tree with optimal Dasgupta’s cost is binary.

==> tmlr_rebuttal.txt <==
Summary of the changes

Following the reviewers recommendations, we made several changes to the paper that we summarize below.
 - Throughout the paper, we fixed the various typos that were pointed out by the reviewers and implemented their specific writing suggestions.
 - We modified the first paragraph of the introduction (page 1) to highlight domains where comparisons appear.
 - We removed the last sentence of the related work   (page 4)---claim that a similar result can be stated for the setting of Ghoshdatidar et al(2019); Perrot et al. (2020)---since the statement was not precise. However, we have now added Corollary 4 (page 7) that extends the result of Theorem 3 to the case where some of the observed comparisons are noisy, that is flipped with a given probability. This captures the claim that we originally intended.
 - We edited Theorem 3 (page 7) to make the result less ambiguous, in particular regarding the fact that it is a high probability bound.
  - We improved the experiment on synthetic data (Section 7.1; Table 1; Figure 2) to give a more convincing picture of the alignment between AARI and Revenue, that is show that maximizing our revenue function is indeed a good unsupervised way to find meaningful hierarchies.
 - We clarified the presentation of the planted model in Section 7.1.
 - We added details on the pre-processing steps used on real data (Section 7.2) and the kind of comparison that was collected (text around Table 3) to make the paper more self contained.

Reviewer Te1E

1. The biggest weakness is the theoretical side of the algorithm for this revenue function. Although the sample complexity O(n^2 log n) has been proved to achieve good approximation, no poly-time approximation algorithm is provided for this revenue function.

Ans: We mention this as an open problem in the conclusion section. We specifically ask whether a polynomial time (or even linear time) algorithm achieve a constant factor approximation of the triplet revenue. 


2. There are some typos. Some parts of the paper are not self-contained. I will list some of them in "Requested Changes".

Ans: We thank the reviewer for carefully going through the paper and pointing out some of the typos. They are corrected in the updated version of the paper.

3. In sec 5, when T0 is defined, it is unclear "i,j are merged before k". "merged" is not defined. Suggest using a more formal way to define this.

Ans: We have rewritten it more formally in the updated paper. In the updated version we mention |H0(i ∨ j)| < min(|H0(i ∨ k)|, |H0(j ∨ k)|) instead of "i,j are merged before k".

4. Real data experiments: To make the paper self-contained, I suggest adding descriptions of how the hierarchical structure is formulated rather than "use the same pre-processing...".

Ans: This has been added to Section 7.2

5. Please explain why the proposed algorithm is worse than tSTE-AL when the number of comparisons is less than 6n^2.

Ans: We don't have a clear answer for this since the behaviour of tSTE (or broadly ordinal embedding) has not been studied yet under planted models. It is likely that the tSTE embedding identifies the ground clusters better even with less triplets. However, the observation is not consistent with real data, and hence, we do not comment on this in the paper.

Reviewer EQsT

1. I think the paper could benefit from a bit more discussion of: how comparison-based data comes to be and further discussion of considerations for such data. What is the scale of such datasets? What is the purpose of clustering in the example datasets (e.g., data exploration, some end-task, etc)? What are the characteristics of the clusterings desired for such data? Speed, accuracy, guarantees about the solution? The paper does a nice job placing itself in the related literature, I think it would benefit from this further discussion of the data.

Ans: We refer to this in the introduction. Also the scale of the benchmark datasets can be found in Table 3.

2. Similarly, I think it would be good to discuss the use of agglomerative clustering further, especially in relation to highly scalable variants such as those that operate on sparse graphs, e.g., [1,2] among others.

Ans: The direction of papers suggested by the reviewer focus on fast/scalable agglomerative clustering for large number of objects. Currently, comparison-based literature does not deal with too many objects, but the challenge is with the number of comparisons required and runtime with respect to number of comparisons. We raise the question of poly-time algorithms in the concluding remarks.

3. "In the past decade, there has been an exponential growth in the scope of data science and machine learning." -> Personally, I think this reads as too broad a statement. I think that stronger engagement from the reader would be to lead with the "crowdsourcing and psychometrics" use case and give both applications of these and impacts of those applications as you do in the following paragraph.

Ans: We have made the first sentences of the introduction more precise.

4. " we believe that our revenue maximisation formulation can recover the latent hierarchy using only O(n^2 log n) comparisons under their latent model." -> would be nice to say a bit more here, perhaps turning it into a proper result (or describing more for future work).

Ans: We have rephrased this text since the model in Perrot et al. (2020) assumes k planted clusters (not a hierarchy), and the theory would not be meaningful in their framework. We rather wanted to emphasize on a noise model in Perrot et al. (2020).
We have now added Corollary 4, which shows that the tree recovery result in Theorem 3 still holds in the noisy setting.

Reviewer etdf

1. The work suffers from lack of formality and rigor in several points. This includes some sloppy or incomplete definitions, some slightly wrong formulation of hypotheses, and some slightly wrong formulation of bounds and results.

Ans: We have taken into account reviewer's specific comments on this. 

2. The sketches of the proofs are really too short, to the point that they do not manage to convey the idea, and therefore in the end they become quite useless.

Ans: We provide elaborate proofs in our appendix. The goal of providing proof sketches were to provide an high level idea of how we can arrive at the results (we see some value in this). If the reviewer still feels they are useless, we can remove them altogether.

3. The experimental part can be improved. On the one hand, there is no clear statement of what the whole experimental part is supposed to assess (the individual experiments are described, but here I'm talking about the general goal of the experiments). On the other hand, some experiments are not very solid and seem almost anecdotal (more about this below).

Ans: Through the planted model experiment we tried to demonstrate the capability of AddS3-AL, tSTE-AL and MulK3-AL in finding the desired clusters. More generally, we also wanted to show the alignment between the AARI scores and Revenue values. This helps in validating the usefulness of the revenue values. In the second part of the experiments we show how revenue values can be utitlised in real world datasets. We have now made the objective clear at the beginning of the section.

4. Page 5: "We propose to achieve this by finding a tree that maximises QRev", how do you guarantee that in such a tree H(k ∨ l) > H(i ∨ j) for all (i,j,k,l) belongs to Q. Moreover, the inequality could be loose (i.e., H(k ∨ l) = H(i ∨ j)).

Ans: We cannot provide any guarantee for this issue. More precisely, it may not be meaningful to compare $|H(i\vee j)|$ and $|H(k\vee l)|$ from two different parts of the tree, and hence, the worst case guarantee could be bad. 

5. Page 6: "one cannot exactly recover H0 from any passively obtained T subset of T0 if |T|= o(n^3)", this sentence is vague and unclear.

Ans: We could not clearly understand what is vague and unclear in this statement. We request the reviewer to be more precise on what aspect of the sentence is unclear.

6. Page 6: "i,j are merged before k", although I understand what is meant, there is no formal definition of what "merged before" means; and I do not think one can say "i,j are merged before k" but rather "i,j are merged before i,k and j,k"

Ans: We have rewritten it more formally in the updated paper. In the updated version we mention |H0(i ∨ j)| < min(|H0(i ∨ k)|, |H0(j ∨ k)|) instead of "i,j are merged before k".

7. Page 7: "we obtain that $Trev(H_0,T_0)>Trev(H_0,T_1)$", couldn't this be an equality?

Ans: No. We show in Lemma 5 that the optimal is unique. 

8. Page 7: "One can use standard concentration inequalities to show that, with high probability, $|T| = O(p_n n^3)$". This is true only if $p_n$ is large enough. In particular it is false if $p_n = n^-3$ ,since in that case $E[|T|]$ is too small to yield concentration.

Ans: Yes. We state the condition on $p_n$ in the theorem statement.

9. Theorem 3: "Given access to T", this has no meaning here.

Ans: We have removed this part in the updated version.

10. Theorem 3: "with probability at least $1-n^{-O(1)}$", probably you want to say $1-n^{-a }$ where $a>0$ can be made arbitrarily large by adjusting the constants. Otherwise that $O(1)$ could be 0, in which case you get the trivial lower bound of 0. In fact I would suggest defining formally what you mean by "high probability".

Ans: We have made the theorem statement precise to include the probability.

11. Page 7, Theorem 3: "Setting $p_n$ at its smallest allowable value, equation 5 holds for $|T| = O(n^2log(n)/\epsilon^2)$". Do you mean that, for that value of $p_n$, with high probability we have simultaneously $|T| = O(n^2log(n)/\epsilon^2)$ and equation (5)? I guess this is the intended meaning, but one could interpret that sentence differently -- for instance, that conditioned on the event $|T| = O(n^2log(n)/\epsilon^2)$ we have (5) with high probability. In any case, the sentence is missing some quantifiers and/or some probability.

Ans: The theorem is rephrased. 

12. Page 8: what do you mean by "ideal" matrix? I have not heard this before.

Ans: We have rephrased it in the updated version. We have replaced the term ideal symmetric matrix by real symmetric matrix. 

13. Page 8: so what objects are R,M precisely? Real symmetric matrices? This should be stated clearly and formally.

Ans: We have dropped R (to reduce notations) and stated M more formally and precisely in the updated version of our paper.

14. Page 8: "there are $2^L$ pure clusters", what is a cluster, and what is a pure cluster?

Ans: By pure cluster we wanted to state that there are $2^L$ ground truth clusters. We have rephrased this part in the updated version and only use the term "$2^L$ clusters" instead of "$2^L$ pure clusters".

15. Page 9, Table 1: this experiment does not tell much. First, the range of values for the number of comparisons is rather small. I guess it would be better to test, say, from $k=n/2^c$ to $k=n$ in doubling steps. This would support the claim that your revenue is correlated with the AARI. 

Ans: We have updated Table 1 to show doubling steps

16. Second, this test is basically anecdotal evidence. Better evidence would be given by computing some standard measure of correlation between revenue and AARI such as Pearson's correlation between the revenue and AARI sequences, or Spearman's rank correlation between the rankings of the hierarchies given by the revenue and the AARI for the various methods.

Ans: We have added Figure 2, and stated Kendall and Spearman rank correlation coefficients.

16. Page 10: the results are not easily repeatable since the authors used the current time to seed the random number generator (why not use just 0 as the seed?).

Ans: We pick the time as seed to avoid picking good results. We also provide the code for reproducibility. We believe that results reproducibility is more essential than repeatability.  If the reviewer thinks that a fixed seed is absolutely neccessary, we can rerun our experiments with a fixed seed.

17. Page 10: the denominator of the cosine similarity should have the norms, and not the squared norms

Ans: We thank the reviewer for oiting out this typo. We have corrected this in our updated version of the paper. This was (fortunately) a typo and the implementations are correct.

18. Page 11: as before, these experiments are not repeatable since the authors used the current time to seed the random number generator.

Ans: We pick the time as seed to avoid cherry picking. We will also provide the code for reproducibility. If the reviewer thinks that a fixed seed is absolutely neccessary, we can rerun our experiments with a fixed seed.

19. Lemma 6: the statement is problematic as it first chooses n,H0,T0 and then makes a "universal" claim about all such choices. Consider rewriting it like this: "For every epsilon belongs to (0,1) there exists $n_0>0$ such that what follows holds for all $n>=n_0$. If H0 is a hierarchy on [n] and T0 is the set of triplets induced by H0, then ..."

Ans: Thank you. We have now rephrased the statement.

20. Lemma 7: first, the O(1) at the exponent of n is not what you want, as I remarked above. Second, if you aim at $1-n^{-a}$ for arbitrarily large $a>0$, then the hypothesis $p_n = Omega(log n/n)$ is not sufficient; you need the stronger hypothesis $p_n>c log n/n$ for sufficiently large $c>0$.

Ans: As noted for Theorem 3, the results are now rephrased to address this issue.
